A Dual-Helix Governance Approach Towards Reliable Agentic Artificial Intelligence for WebGIS Development

WebGIS development requires consistency, yet agentic AI often fails due to LLM context constraints, forgetting, stochasticity, instruction failure, and adaptation rigidity. We propose a dual-helix governance framework reframing these as structural problems rather than capacity deficits. Using a 3-track architecture (Knowledge, Behavior, Skills) and a persistent knowledge graph, it stabilizes execution by externalizing facts and enforcing protocols. Validation shows a governed agent successfully refactored a legacy WebGIS codebase (reducing cyclomatic complexity and improving maintainability), roughly halved trial-to-trial output variance relative to static prompting in a controlled experiment, and prevented common infodemic mapping errors in a 5-condition COVID-19 cartography ablation study. Operationalized via the open-source AgentLoom toolkit, this externalized governance provides the stability necessary for production-level geospatial engineering.

==> README.txt <==
# AgentLoom Paper - Overleaf Package v2

This package contains the LaTeX source for the paper:

**"Toward Reliable Agentic GeoAI for Production GIS Development: A Knowledge Graph–Driven Approach"**

## Package Contents

```
overleaf-package-v2/
├── main.tex                    # Main LaTeX file
├── sections/                   # Individual section files
│   ├── 01-introduction.tex
│   ├── 02-background.tex
│   ├── 03-framework.tex
│   ├── 04-case-study.tex
│   ├── 05-results-discussion.tex
│   ├── 06-limitations-future-work.tex
│   └── 07-conclusion.tex
├── figures/                    # Figure files (TO BE ADDED)
│   ├── figure1_architecture.pdf
│   ├── figure2_dual_role.pdf
│   ├── figure3_kg_structure.pdf
│   ├── figure4_self_learning.pdf
│   ├── figure5_futureshore_app.pdf
│   ├── figure6_refactoring_timeline.pdf
│   ├── figure7_before_after.pdf
│   └── figure8_experiment_design.pdf
├── references.bib              # Bibliography
└── README.md                   # This file
```

## Compilation Instructions

### On Local LaTeX Installation

```bash
cd overleaf-package-v2
pdflatex main.tex
bibtex main
pdflatex main.tex
pdflatex main.tex
```

### On Overleaf

1. Create a new project on Overleaf
2. Upload all files from this package
3. Set the main document to `main.tex`
4. Compile using pdfLaTeX
5. If bibliography doesn't appear, switch to Bibliography mode and back

## Figures Status

⚠️ **IMPORTANT**: The figures are currently **NOT INCLUDED** in this package. 

The figure specifications are provided in `../v2/08-figures.md` as Mermaid diagrams. These need to be:

1. **Converted from Mermaid to PDF/PNG**
   - Use Mermaid Live Editor (https://mermaid.live)
   - Copy each Mermaid code block
   - Export as SVG or PNG (300 DPI minimum)
   - Convert to PDF if necessary

2. **Placed in the `figures/` folder**
   - Figure 1: 3-Track Architecture Overview
   - Figure 2: Dual-Role Workflow
   - Figure 3: Knowledge Graph Structure
   - Figure 4: Self-Learning Process
   - Figure 5: FutureShore Application Architecture
   - Figure 6: Refactoring Process Timeline
   - Figure 7: Before/After Code Structure Comparison
   - Figure 8: Controlled Experiment Design

3. **Caption text is included** in the LaTeX files where `[Figure X should be placed here]` appears

## TGIS Formatting

The paper is formatted according to Transactions in GIS requirements:

- **Font**: Times New Roman, 12pt
- **Margins**: 1 inch on all sides
- **Spacing**: Double-spaced
- **Citation Style**: Author-year (natbib with apalike)
- **Document Class**: article

## Key Metrics from the Paper

For reference, the paper reports:

- **Knowledge Graph Growth**: 183 total nodes, 116 RBNERR-specific (314% growth)
- **Code Quality Improvements**:
  - Cyclomatic Complexity: ↓51% (126→62)
  - Maintainability Index: ↑11% (59.30→66.05)
  - JSHint Warnings: ↓98% (51→1)
  - SLOC: ↓49% (1,086→555)
- **Controlled Experiment**: 100% accuracy for AgentLoom vs. 0% for zero-shot LLM
- **Dataset**: 45,825 coastal parcels visualized

## Author Information

⚠️ **TODO**: Update author information in `main.tex`:

```latex
\author{
    [Author Name]\textsuperscript{1} \\
    \small \textsuperscript{1}[Institution] \\
    \small Email: [email@domain.com]
}
```

## Blind Review Version

For blind review submission:

1. Remove author information from `main.tex`
2. Remove acknowledgments section
3. Search for any self-identifying references in the text

## Word Count

Current estimated word count: ~10,000 words (target: 8,000-10,000)

## Version History

- **v2** (Dec 23, 2025): Updated paper with controlled experiment, better framing, and quantifiable metrics
- **v1** (Dec 22, 2025): Initial draft with qualitative case study

## Contact

For questions about the paper or framework:
- AgentLoom Repository: https://github.com/Keven1894/AgentLoom
- Paper Discussion: [Add issue tracker or contact]

## License

© 2025 [Author]. All rights reserved. This work is submitted for publication in Transactions in GIS.



